Markovian to non-Markovian phase transition in the operator dynamics of a mobile impurity

We study a random unitary circuit model of an impurity moving through a chaotic medium. The exchange of information between the medium and impurity is controlled by varying the velocity of the impurity, $v_d$, relative to the speed of information propagation within the medium, $v_B$. Above supersonic velocities, $v_d> v_B$, information cannot flow back to the impurity after it has moved into the medium, and the resulting dynamics are Markovian. Below supersonic velocities, $v_d< v_B$, the dynamics of the impurity and medium are non-Markovian, and information is able to flow back onto the impurity. We show the two regimes are separated by a continuous phase transition with exponents directly related to the diffusive spreading of operators in the medium. This is demonstrated by monitoring an out-of-time-order correlator (OTOC) in a scenario where the impurity is substituted at an intermediate time. During the Markovian phase, information from the medium cannot transfer onto the replaced impurity, manifesting in no significant operator development. Conversely, in the non-Markovian phase, we observe that operators acquire support on the newly introduced impurity. We also characterize the dynamics using the coherent information and provide two decoders which can efficiently probe the transition between Markovian and non-Markovian information flow. Our work demonstrates that Markovian and non-Markovian dynamics can be separated by a phase transition, and we propose an efficient protocol for observing this transition.

==> Data/2D_PT_crit.csv <==
Column1,Column2
1.4,1.0
1.5,0.86
1.6,0.59
1.7,0.47
1.8,0.39
1.9,0.35
2.0,0.31
2.1,0.29
2.2,0.27
2.3,0.26
2.4,0.25
2.5,0.25
2.6,0.24
2.7,0.24
2.8,0.24
2.9,0.23
3.0,0.22
3.1,0.22
3.2,0.23
3.3,0.22
3.4,0.22
3.5,0.22
3.6,0.22
3.7,0.22
3.8,0.21
3.9,0.22
4.0,0.21


==> Data/closed_t1000.csv <==
Column1,Column2
1.0,0.2252
1.01,0.2145
1.02,0.2113
1.03,0.1962
1.04,0.184
1.05,0.1742
1.06,0.1625
1.07,0.1568
1.08,0.1548
1.09,0.1337
1.1,0.1267
1.11,0.1131
1.12,0.1014
1.13,0.0863
1.14,0.0772
1.15,0.0664
1.16,0.055
1.17,0.0526
1.18,0.0373
1.19,0.0313
1.2,0.0248
1.21,0.0205
1.22,0.0159
1.23,0.0097
1.24,0.0061
1.25,0.0056
1.26,0.003
1.27,0.002
1.28,0.0015
1.29,0.0006
1.3,0.0011
1.31,0.0002
1.32,0.0001
1.33,0.0002
1.34,0.0
1.35,0.0
1.36,0.0001
1.37,0.0
1.38,0.0
1.39,0.0
1.4,0.0


==> Data/closed_t125.csv <==
Column1,Column2
1.0,0.222
1.01,0.213
1.02,0.2045
1.03,0.1918
1.04,0.1885
1.05,0.1807
1.06,0.1743
1.07,0.1602
1.08,0.1517
1.09,0.1401
1.1,0.1378
1.11,0.1194
1.12,0.1195
1.13,0.1151
1.14,0.1035
1.15,0.0863
1.16,0.0863
1.17,0.0772
1.18,0.0722
1.19,0.0607
1.2,0.0548
1.21,0.051
1.22,0.0475
1.23,0.042
1.24,0.036
1.25,0.0374
1.26,0.0313
1.27,0.0298
1.28,0.0225
1.29,0.0198
1.3,0.0157
1.31,0.0128
1.32,0.0129
1.33,0.0101
1.34,0.0095
1.35,0.0069
1.36,0.0066
1.37,0.0048
1.38,0.0039
1.39,0.0048
1.4,0.0031


==> Data/closed_t250.csv <==
Column1,Column2
1.0,0.2225
1.01,0.2165
1.02,0.2136
1.03,0.1888
1.04,0.1877
1.05,0.1775
1.06,0.1606
1.07,0.1543
1.08,0.1522
1.09,0.1404
1.1,0.1239
1.11,0.117
1.12,0.1092
1.13,0.0989
1.14,0.0863
1.15,0.0856
1.16,0.0764
1.17,0.0661
1.18,0.0655
1.19,0.0541
1.2,0.0486
1.21,0.041
1.22,0.0369
1.23,0.0318
1.24,0.023
1.25,0.0209
1.26,0.0153
1.27,0.0154
1.28,0.0117
1.29,0.0096
1.3,0.0083
1.31,0.0065
1.32,0.0045
1.33,0.0043
1.34,0.0025
1.35,0.0028
1.36,0.0022
1.37,0.0015
1.38,0.0007
1.39,0.0009
1.4,0.0008


==> Data/closed_t500.csv <==
Column1,Column2
1.0,0.2269
1.01,0.2133
1.02,0.2074
1.03,0.1924
1.04,0.1879
1.05,0.1722
1.06,0.1651
1.07,0.1558
1.08,0.1566
1.09,0.135
1.1,0.1292
1.11,0.1196
1.12,0.1081
1.13,0.1003
1.14,0.0871
1.15,0.0712
1.16,0.0668
1.17,0.0575
1.18,0.0491
1.19,0.041
1.2,0.0374
1.21,0.0286
1.22,0.0237
1.23,0.0188
1.24,0.016
1.25,0.0106
1.26,0.0072
1.27,0.0074
1.28,0.0047
1.29,0.0051
1.3,0.0031
1.31,0.0022
1.32,0.0014
1.33,0.0009
1.34,0.0
1.35,0.0005
1.36,0.0001
1.37,0.0001
1.38,0.0003
1.39,0.0
1.4,0.0002


==> Data/closed_wide.csv <==
Column1,Column2
0.0,0.757
0.05,0.7384
0.1,0.7189
0.15,0.7062
0.2,0.7021
0.25,0.6758
0.3,0.6593
0.35,0.6262
0.4,0.6088
0.45,0.5882
0.5,0.5545
0.55,0.5401
0.6,0.5073
0.65,0.4856
0.7,0.4564
0.75,0.4213
0.8,0.3785
0.85,0.3553
0.9,0.3121
0.95,0.2696
1.0,0.2219
1.05,0.1707
1.1,0.1215
1.15,0.07
1.2,0.0223
1.25,0.005
1.3,0.0005
1.35,0.0001
1.4,0.0
1.45,0.0
1.5,0.0
1.55,0.0
1.6,0.0
1.65,0.0
1.7,0.0
1.75,0.0
1.8,0.0
1.85,0.0
1.9,0.0
1.95,0.0
2.0,0.0


==> Data/info_PT_closed_ss.csv <==
Column1,Column2
0.0,-0.31
0.05,-0.2825
0.1,-0.16
0.15,-0.25
0.2,-0.195
0.25,-0.115
0.3,-0.12
0.35,-0.0825
0.4,0.005
0.45,0.03
0.5,0.03
0.55,0.14
0.6,0.145
0.65,0.2075
0.7,0.235
0.75,0.3125
0.8,0.3675
0.85,0.41
0.9,0.515
0.95,0.555
1.0,0.6725
1.05,0.7225
1.1,0.8425
1.15,0.905
1.2,0.96
1.25,0.9925
1.3,1.0
1.35,1.0
1.4,1.0
1.45,1.0
1.5,1.0
1.55,1.0
1.6,1.0
1.65,1.0
1.7,1.0
1.75,1.0
1.8,1.0
1.85,1.0
1.9,1.0
1.95,1.0
2.0,1.0


==> Data/info_PT_closed_t1000.csv <==
Column1,Column2
1.0,0.3275
1.01,0.37
1.02,0.3175
1.03,0.25
1.04,0.2925
1.05,0.27749999999999997
1.06,0.26749999999999996
1.07,0.21250000000000002
1.08,0.20999999999999996
1.09,0.2025
1.1,0.15749999999999997
1.11,0.15749999999999997
1.12,0.1875
1.13,0.13
1.14,0.15249999999999997
1.15,0.09499999999999997
1.16,0.08999999999999997
1.17,0.06000000000000005
1.18,0.04500000000000004
1.19,0.03500000000000003
1.2,0.040000000000000036
1.21,0.025000000000000022
1.22,0.010000000000000009
1.23,0.012499999999999956
1.24,0.015000000000000013
1.25,0.007499999999999951
1.26,0.007499999999999951
1.27,0.0024999999999999467
1.28,0.0024999999999999467
1.29,0.0024999999999999467
1.3,0.0
1.31,0.0
1.32,0.0
1.33,0.0
1.34,0.0
1.35,0.0
1.36,0.0
1.37,0.0
1.38,0.0
1.39,0.0
1.4,0.0


==> Data/info_PT_closed_t125.csv <==
Column1,Column2
1.0,0.36750000000000005
1.01,0.3175
1.02,0.345
1.03,0.36
1.04,0.275
1.05,0.2975
1.06,0.24750000000000005
1.07,0.25249999999999995
1.08,0.21499999999999997
1.09,0.1775
1.1,0.235
1.11,0.22499999999999998
1.12,0.16249999999999998
1.13,0.14749999999999996
1.14,0.15500000000000003
1.15,0.125
1.16,0.13249999999999995
1.17,0.125
1.18,0.09750000000000003
1.19,0.10499999999999998
1.2,0.08250000000000002
1.21,0.07499999999999996
1.22,0.08250000000000002
1.23,0.07499999999999996
1.24,0.04249999999999998
1.25,0.040000000000000036
1.26,0.04500000000000004
1.27,0.04500000000000004
1.28,0.020000000000000018
1.29,0.03249999999999997
1.3,0.020000000000000018
1.31,0.025000000000000022
1.32,0.007499999999999951
1.33,0.012499999999999956
1.34,0.010000000000000009
1.35,0.007499999999999951
1.36,0.015000000000000013
1.37,0.0050000000000000044
1.38,0.010000000000000009
1.39,0.0024999999999999467
1.4,0.0


==> Data/info_PT_closed_t250.csv <==
Column1,Column2
1.0,0.365
1.01,0.3175
1.02,0.3425
1.03,0.3075
1.04,0.28
1.05,0.26249999999999996
1.06,0.245
1.07,0.25249999999999995
1.08,0.20499999999999996
1.09,0.22999999999999998
1.1,0.20499999999999996
1.11,0.22499999999999998
1.12,0.1725
1.13,0.16749999999999998
1.14,0.11250000000000004
1.15,0.11750000000000005
1.16,0.09250000000000003
1.17,0.10750000000000004
1.18,0.09999999999999998
1.19,0.10250000000000004
1.2,0.09750000000000003
1.21,0.06999999999999995
1.22,0.07250000000000001
1.23,0.03500000000000003
1.24,0.02749999999999997
1.25,0.03500000000000003
1.26,0.03249999999999997
1.27,0.022499999999999964
1.28,0.020000000000000018
1.29,0.015000000000000013
1.3,0.01749999999999996
1.31,0.015000000000000013
1.32,0.0024999999999999467
1.33,0.0024999999999999467
1.34,0.0024999999999999467
1.35,0.0050000000000000044
1.36,0.0050000000000000044
1.37,0.0050000000000000044
1.38,0.0
1.39,0.0
1.4,0.0


==> Data/info_PT_closed_t500.csv <==
Column1,Column2
1.0,0.365
1.01,0.3425
1.02,0.33499999999999996
1.03,0.3075
1.04,0.30000000000000004
1.05,0.3075
1.06,0.29000000000000004
1.07,0.24750000000000005
1.08,0.21250000000000002
1.09,0.1975
1.1,0.21499999999999997
1.11,0.1775
1.12,0.15749999999999997
1.13,0.12749999999999995
1.14,0.13749999999999996
1.15,0.10499999999999998
1.16,0.09750000000000003
1.17,0.08250000000000002
1.18,0.07250000000000001
1.19,0.06499999999999995
1.2,0.04749999999999999
1.21,0.04500000000000004
1.22,0.03500000000000003
1.23,0.020000000000000018
1.24,0.022499999999999964
1.25,0.020000000000000018
1.26,0.012499999999999956
1.27,0.0024999999999999467
1.28,0.0050000000000000044
1.29,0.0
1.3,0.010000000000000009
1.31,0.0050000000000000044
1.32,0.0
1.33,0.0
1.34,0.0
1.35,0.0
1.36,0.0
1.37,0.0
1.38,0.0
1.39,0.0
1.4,0.0


==> Data/info_PT_open_ss.csv <==
Column1,Column2
0.0,-0.2425
0.05,-0.3675
0.1,-0.3
0.15,-0.3025
0.2,-0.3125
0.25,-0.3
0.3,-0.37
0.35,-0.3675
0.4,-0.31
0.45,-0.34
0.5,-0.2875
0.55,-0.3075
0.6,-0.305
0.65,-0.26
0.7,-0.3175
0.75,-0.335
0.8,-0.2825
0.85,-0.2975
0.9,-0.29
0.95,-0.295
1.0,-0.2925
1.05,-0.32
1.1,-0.2425
1.15,-0.155
1.2,0.2225
1.25,0.7175
1.3,0.9475
1.35,0.9975
1.4,1.0
1.45,1.0
1.5,1.0
1.55,1.0
1.6,1.0
1.65,1.0
1.7,1.0
1.75,1.0
1.8,1.0
1.85,1.0
1.9,1.0
1.95,1.0
2.0,1.0


==> Data/info_PT_open_t1000.csv <==
Column1,Column2
1.0,1.2925
1.01,1.3075
1.02,1.35
1.03,1.28
1.04,1.2825
1.05,1.32
1.06,1.3125
1.07,1.2875
1.08,1.3375
1.09,1.315
1.1,1.2425
1.11,1.25
1.12,1.3
1.13,1.245
1.14,1.1775
1.15,1.155
1.16,1.16
1.17,1.0025
1.18,0.9925
1.19,0.8375
1.2,0.7775
1.21,0.63
1.22,0.5575
1.23,0.4425
1.24,0.38249999999999995
1.25,0.2825
1.26,0.22499999999999998
1.27,0.16500000000000004
1.28,0.12250000000000005
1.29,0.06999999999999995
1.3,0.05249999999999999
1.31,0.03249999999999997
1.32,0.012499999999999956
1.33,0.0050000000000000044
1.34,0.010000000000000009
1.35,0.0024999999999999467
1.36,0.0050000000000000044
1.37,0.0
1.38,0.0
1.39,0.0
1.4,0.0


==> Data/info_PT_open_t125.csv <==
Column1,Column2
1.0,1.2974999999999999
1.01,1.27
1.02,1.2525
1.03,1.215
1.04,1.2825
1.05,1.1875
1.06,1.2075
1.07,1.185
1.08,1.21
1.09,1.1925
1.1,1.1175
1.11,1.11
1.12,1.0925
1.13,1.0275
1.14,1.0
1.15,0.9125
1.16,0.9575
1.17,0.875
1.18,0.8725
1.19,0.775
1.2,0.81
1.21,0.7224999999999999
1.22,0.62
1.23,0.55
1.24,0.5875
1.25,0.48250000000000004
1.26,0.48
1.27,0.4125
1.28,0.39249999999999996
1.29,0.3425
1.3,0.29500000000000004
1.31,0.26749999999999996
1.32,0.265
1.33,0.22250000000000003
1.34,0.14249999999999996
1.35,0.12749999999999995
1.36,0.125
1.37,0.11499999999999999
1.38,0.11750000000000005
1.39,0.0675
1.4,0.07999999999999996


==> Data/info_PT_open_t250.csv <==
Column1,Column2
1.0,1.34
1.01,1.3275000000000001
1.02,1.3225
1.03,1.3075
1.04,1.3125
1.05,1.255
1.06,1.2725
1.07,1.2475
1.08,1.2425
1.09,1.275
1.1,1.1975
1.11,1.1525
1.12,1.145
1.13,1.1025
1.14,1.05
1.15,1.0025
1.16,0.9775
1.17,0.9075
1.18,0.87
1.19,0.8175
1.2,0.8275
1.21,0.64
1.22,0.5875
1.23,0.5675
1.24,0.505
1.25,0.4125
1.26,0.4175
1.27,0.3075
1.28,0.32999999999999996
1.29,0.27
1.3,0.27749999999999997
1.31,0.1925
1.32,0.12749999999999995
1.33,0.15000000000000002
1.34,0.08750000000000002
1.35,0.09999999999999998
1.36,0.0675
1.37,0.06000000000000005
1.38,0.05500000000000005
1.39,0.04500000000000004
1.4,0.04500000000000004


==> Data/info_PT_open_t500.csv <==
Column1,Column2
1.0,1.2875
1.01,1.34
1.02,1.24
1.03,1.2974999999999999
1.04,1.305
1.05,1.33
1.06,1.29
1.07,1.305
1.08,1.2425
1.09,1.3025
1.1,1.2425
1.11,1.23
1.12,1.205
1.13,1.2525
1.14,1.1425
1.15,1.0675
1.16,1.02
1.17,0.955
1.18,0.94
1.19,0.8125
1.2,0.73
1.21,0.5900000000000001
1.22,0.6
1.23,0.505
1.24,0.4475
1.25,0.41000000000000003
1.26,0.35750000000000004
1.27,0.22250000000000003
1.28,0.21750000000000003
1.29,0.17000000000000004
1.3,0.14249999999999996
1.31,0.09499999999999997
1.32,0.050000000000000044
1.33,0.040000000000000036
1.34,0.03500000000000003
1.35,0.025000000000000022
1.36,0.012499999999999956
1.37,0.015000000000000013
1.38,0.010000000000000009
1.39,0.0050000000000000044
1.4,0.007499999999999951


==> Data/open_fixed_t1000.csv <==
Column1,Column2
1.0,0.7517
1.01,0.7467
1.02,0.755
1.03,0.7436
1.04,0.7449
1.05,0.7533
1.06,0.7436
1.07,0.7516
1.08,0.7535
1.09,0.745
1.1,0.7451
1.11,0.7542
1.12,0.7467
1.13,0.7458
1.14,0.7283
1.15,0.7166
1.16,0.6944
1.17,0.6533
1.18,0.5982
1.19,0.5287
1.2,0.4573
1.21,0.3777
1.22,0.2951
1.23,0.2154
1.24,0.1521
1.25,0.0921
1.26,0.0596
1.27,0.0334
1.28,0.0188
1.29,0.0076
1.3,0.0037
1.31,0.0021
1.32,0.0005
1.33,0.0001
1.34,0.0002
1.35,0.0
1.36,0.0
1.37,0.0
1.38,0.0
1.39,0.0
1.4,0.0


==> Data/open_fixed_t125.csv <==
Column1,Column2
1.0,0.7414
1.01,0.7479
1.02,0.7422
1.03,0.7496
1.04,0.7363
1.05,0.7399
1.06,0.7263
1.07,0.7256
1.08,0.7066
1.09,0.7107
1.1,0.6918
1.11,0.6792
1.12,0.6622
1.13,0.6483
1.14,0.6181
1.15,0.5964
1.16,0.5739
1.17,0.5381
1.18,0.5138
1.19,0.4815
1.2,0.4329
1.21,0.4067
1.22,0.3667
1.23,0.3313
1.24,0.3041
1.25,0.2521
1.26,0.2332
1.27,0.1986
1.28,0.1672
1.29,0.1414
1.3,0.1185
1.31,0.1027
1.32,0.0805
1.33,0.0625
1.34,0.0528
1.35,0.0366
1.36,0.028
1.37,0.0244
1.38,0.0175
1.39,0.014
1.4,0.0093


==> Data/open_fixed_t250.csv <==
Column1,Column2
1.0,0.7443
1.01,0.7487
1.02,0.7404
1.03,0.7519
1.04,0.749
1.05,0.7469
1.06,0.7433
1.07,0.7369
1.08,0.7363
1.09,0.7231
1.1,0.7252
1.11,0.711
1.12,0.7041
1.13,0.6759
1.14,0.6587
1.15,0.6422
1.16,0.6023
1.17,0.5743
1.18,0.543
1.19,0.4918
1.2,0.4378
1.21,0.4117
1.22,0.3676
1.23,0.3205
1.24,0.2653
1.25,0.217
1.26,0.1968
1.27,0.1503
1.28,0.1173
1.29,0.0942
1.3,0.0739
1.31,0.0535
1.32,0.0419
1.33,0.029
1.34,0.0201
1.35,0.0149
1.36,0.0073
1.37,0.0066
1.38,0.0045
1.39,0.0024
1.4,0.0017


==> Data/open_fixed_t500.csv <==
Column1,Column2
1.0,0.746
1.01,0.7438
1.02,0.7483
1.03,0.7492
1.04,0.7506
1.05,0.7475
1.06,0.7524
1.07,0.7544
1.08,0.744
1.09,0.7508
1.1,0.7364
1.11,0.7358
1.12,0.7309
1.13,0.7129
1.14,0.7048
1.15,0.6813
1.16,0.643
1.17,0.6177
1.18,0.5784
1.19,0.5125
1.2,0.4406
1.21,0.4019
1.22,0.3349
1.23,0.2667
1.24,0.2172
1.25,0.1617
1.26,0.1248
1.27,0.0896
1.28,0.0659
1.29,0.0419
1.3,0.0261
1.31,0.0164
1.32,0.0081
1.33,0.0068
1.34,0.0032
1.35,0.0021
1.36,0.0006
1.37,0.0007
1.38,0.0001
1.39,0.0001
1.4,0.0001


==> Data/open_ru_t1000.csv <==
Column1,Column2
1.0,0.7505
1.01,0.7515
1.02,0.7447
1.03,0.7485
1.04,0.7497
1.05,0.7528
1.06,0.743
1.07,0.7528
1.08,0.7524
1.09,0.7475
1.1,0.7458
1.11,0.7544
1.12,0.7418
1.13,0.7327
1.14,0.7186
1.15,0.7164
1.16,0.6885
1.17,0.6704
1.18,0.6383
1.19,0.6003
1.2,0.55
1.21,0.5033
1.22,0.4491
1.23,0.4015
1.24,0.3435
1.25,0.2795
1.26,0.239
1.27,0.1921
1.28,0.148
1.29,0.1129
1.3,0.0821
1.31,0.0675
1.32,0.0475
1.33,0.038
1.34,0.0257
1.35,0.0192
1.36,0.0133
1.37,0.0091
1.38,0.006
1.39,0.0039
1.4,0.0018


==> Data/open_ru_t125.csv <==
Column1,Column2
1.0,0.7471
1.01,0.743
1.02,0.738
1.03,0.7426
1.04,0.7291
1.05,0.7266
1.06,0.72
1.07,0.7259
1.08,0.7067
1.09,0.6969
1.1,0.6901
1.11,0.6782
1.12,0.6711
1.13,0.6651
1.14,0.6526
1.15,0.6399
1.16,0.6124
1.17,0.6071
1.18,0.5866
1.19,0.5591
1.2,0.5424
1.21,0.529
1.22,0.5207
1.23,0.4943
1.24,0.4702
1.25,0.4457
1.26,0.4341
1.27,0.4067
1.28,0.3809
1.29,0.3592
1.3,0.3372
1.31,0.3118
1.32,0.2876
1.33,0.2752
1.34,0.2611
1.35,0.2386
1.36,0.2231
1.37,0.202
1.38,0.1857
1.39,0.1659
1.4,0.1571


==> Data/open_ru_t250.csv <==
Column1,Column2
1.0,0.7412
1.01,0.7469
1.02,0.741
1.03,0.7418
1.04,0.738
1.05,0.7459
1.06,0.7419
1.07,0.7381
1.08,0.723
1.09,0.7226
1.1,0.7132
1.11,0.7062
1.12,0.6977
1.13,0.6893
1.14,0.6789
1.15,0.6587
1.16,0.6309
1.17,0.6208
1.18,0.6021
1.19,0.5671
1.2,0.5576
1.21,0.5255
1.22,0.5011
1.23,0.4713
1.24,0.4487
1.25,0.4162
1.26,0.3846
1.27,0.3629
1.28,0.3346
1.29,0.3083
1.3,0.2756
1.31,0.2463
1.32,0.2242
1.33,0.2052
1.34,0.1832
1.35,0.1646
1.36,0.1482
1.37,0.1279
1.38,0.1145
1.39,0.0955
1.4,0.0898


==> Data/open_ru_t500.csv <==
Column1,Column2
1.0,0.7505
1.01,0.747
1.02,0.7487
1.03,0.7561
1.04,0.7501
1.05,0.7484
1.06,0.7473
1.07,0.7454
1.08,0.7402
1.09,0.7436
1.1,0.7326
1.11,0.7294
1.12,0.7274
1.13,0.7077
1.14,0.7
1.15,0.6816
1.16,0.6595
1.17,0.6396
1.18,0.6061
1.19,0.5821
1.2,0.545
1.21,0.5153
1.22,0.4835
1.23,0.44
1.24,0.4095
1.25,0.3655
1.26,0.3255
1.27,0.288
1.28,0.25
1.29,0.2166
1.3,0.1792
1.31,0.16
1.32,0.1327
1.33,0.115
1.34,0.0929
1.35,0.0779
1.36,0.0628
1.37,0.0542
1.38,0.0451
1.39,0.0336
1.4,0.0263


==> Data/open_t1000.csv <==
Column1,Column2
1.0,0.7485
1.01,0.7556
1.02,0.7532
1.03,0.7483
1.04,0.7463
1.05,0.7496
1.06,0.7505
1.07,0.7478
1.08,0.7454
1.09,0.7478
1.1,0.7433
1.11,0.7408
1.12,0.7314
1.13,0.716
1.14,0.6947
1.15,0.6757
1.16,0.648
1.17,0.6197
1.18,0.572
1.19,0.5098
1.2,0.4586
1.21,0.4162
1.22,0.3346
1.23,0.2629
1.24,0.2184
1.25,0.1692
1.26,0.1296
1.27,0.0974
1.28,0.0662
1.29,0.051
1.3,0.0326
1.31,0.0218
1.32,0.0108
1.33,0.0073
1.34,0.0043
1.35,0.002
1.36,0.0014
1.37,0.0004
1.38,0.0007
1.39,0.0001
1.4,0.0004


==> Data/open_t125.csv <==
Column1,Column2
1.0,0.7328
1.01,0.7306
1.02,0.7261
1.03,0.7184
1.04,0.713
1.05,0.7121
1.06,0.6959
1.07,0.6922
1.08,0.6835
1.09,0.6657
1.1,0.6482
1.11,0.6262
1.12,0.6181
1.13,0.6048
1.14,0.5873
1.15,0.5701
1.16,0.5402
1.17,0.5169
1.18,0.4905
1.19,0.4543
1.2,0.451
1.21,0.4179
1.22,0.388
1.23,0.3627
1.24,0.34
1.25,0.3084
1.26,0.2895
1.27,0.2571
1.28,0.2407
1.29,0.2131
1.3,0.1966
1.31,0.1725
1.32,0.1512
1.33,0.1393
1.34,0.1177
1.35,0.099
1.36,0.0905
1.37,0.0767
1.38,0.0677
1.39,0.0637
1.4,0.0482


==> Data/open_t250.csv <==
Column1,Column2
1.0,0.7424
1.01,0.7391
1.02,0.7444
1.03,0.7419
1.04,0.7354
1.05,0.7256
1.06,0.7212
1.07,0.7276
1.08,0.7043
1.09,0.7029
1.1,0.6906
1.11,0.6742
1.12,0.6524
1.13,0.6415
1.14,0.6174
1.15,0.5997
1.16,0.5638
1.17,0.5492
1.18,0.5051
1.19,0.4789
1.2,0.4507
1.21,0.4174
1.22,0.3839
1.23,0.3457
1.24,0.315
1.25,0.275
1.26,0.2541
1.27,0.2258
1.28,0.1943
1.29,0.1653
1.3,0.1412
1.31,0.1289
1.32,0.1014
1.33,0.0865
1.34,0.0701
1.35,0.0571
1.36,0.0497
1.37,0.0418
1.38,0.0329
1.39,0.0249
1.4,0.0205


==> Data/open_t500.csv <==
Column1,Column2
1.0,0.7511
1.01,0.749
1.02,0.754
1.03,0.75
1.04,0.7522
1.05,0.7464
1.06,0.7503
1.07,0.7506
1.08,0.7325
1.09,0.732
1.1,0.7282
1.11,0.7109
1.12,0.7003
1.13,0.6765
1.14,0.6617
1.15,0.642
1.16,0.6035
1.17,0.5834
1.18,0.5362
1.19,0.4923
1.2,0.4615
1.21,0.4075
1.22,0.3649
1.23,0.3193
1.24,0.2819
1.25,0.2271
1.26,0.1997
1.27,0.1612
1.28,0.1309
1.29,0.1079
1.3,0.0856
1.31,0.0689
1.32,0.0503
1.33,0.0338
1.34,0.0244
1.35,0.0198
1.36,0.0135
1.37,0.0103
1.38,0.0074
1.39,0.0041
1.4,0.0031


==> Data/open_wide.csv <==
Column1,Column2
0.0,0.7476
0.05,0.754
0.1,0.7553
0.15,0.7486
0.2,0.7501
0.25,0.7425
0.3,0.7523
0.35,0.7468
0.4,0.7514
0.45,0.748
0.5,0.7562
0.55,0.7503
0.6,0.7607
0.65,0.7526
0.7,0.7428
0.75,0.7533
0.8,0.7549
0.85,0.7432
0.9,0.7521
0.95,0.7543
1.0,0.755
1.05,0.7483
1.1,0.7307
1.15,0.6775
1.2,0.4655
1.25,0.1851
1.3,0.0398
1.35,0.0038
1.4,0.0002
1.45,0.0
1.5,0.0
1.55,0.0
1.6,0.0
1.65,0.0
1.7,0.0
1.75,0.0
1.8,0.0
1.85,0.0
1.9,0.0
1.95,0.0
2.0,0.0


==> Data/sc_closed_t1000.csv <==
Column1,Column2
-6.633249580710799,7.469039027880362
-6.301587101675259,7.114160175312334
-5.969924622639719,7.0080281820209605
-5.638262143604178,6.507217838677295
-5.306599664568639,6.102589614253936
-4.974937185533099,5.777560384799107
-4.643274706497559,5.389515284327525
-4.311612227462018,5.200467671277267
-3.9799497484264785,5.134135175470159
-3.6482872693909387,4.434327344705171
-3.3166247903553985,4.2021636093802925
-2.9849623113198587,3.751102637891958
-2.653299832284319,3.3630575374203757
-2.321637353248779,2.8622471940767102
-1.9899748742132382,2.5604343381543693
-1.6583123951776984,2.2022388607959855
-1.3266499161421585,1.82414363469547
-0.9949874371066187,1.7445446397269406
-0.663324958071079,1.2371010468025643
-0.3316624790355383,1.0381035593812402
1.4728772825180472e-15,0.8225229480081392
0.33166247903554125,0.679908082022857
0.6633249580710819,0.5273433416665086
0.9949874371066217,0.3217126046644738
1.3266499161421614,0.20231411221167941
1.6583123951777012,0.18573098825990242
1.989974874213241,0.099498743710662
2.321637353248781,0.06633249580710801
2.6532998322843224,0.049749371855331
2.9849623113198622,0.0198997487421324
3.316624790355402,0.0364828726939094
3.648287269390942,0.0066332495807108005
3.9799497484264816,0.0033166247903554003
4.311612227462022,0.0066332495807108005
4.643274706497562,0.0
4.9749371855331015,0.0
5.30659966456864,0.0033166247903554003
5.638262143604182,0.0
5.969924622639722,0.0
6.301587101675262,0.0
6.633249580710801,0.0


==> Data/sc_closed_t125.csv <==
Column1,Column2
-2.999999999999999,3.33
-2.849999999999999,3.195
-2.6999999999999993,3.0675
-2.5499999999999994,2.877
-2.3999999999999995,2.8275
-2.249999999999999,2.7105
-2.099999999999999,2.6145
-1.9499999999999993,2.403
-1.7999999999999994,2.2755
-1.6499999999999995,2.1015
-1.4999999999999993,2.067
-1.3499999999999994,1.7910000000000001
-1.1999999999999995,1.7925
-1.0499999999999994,1.7265
-0.8999999999999991,1.5525
-0.7499999999999992,1.2945
-0.5999999999999993,1.2945
-0.4499999999999994,1.1580000000000001
-0.2999999999999995,1.083
-0.14999999999999913,0.9105
7.771561172376033e-16,0.8220000000000001
0.1500000000000007,0.7649999999999999
0.3000000000000006,0.7125
0.4500000000000005,0.63
0.6000000000000004,0.5399999999999999
0.7500000000000008,0.561
0.9000000000000007,0.46950000000000003
1.0500000000000007,0.447
1.200000000000001,0.33749999999999997
1.3500000000000005,0.29700000000000004
1.5000000000000009,0.2355
1.6500000000000004,0.192
1.8000000000000007,0.1935
1.950000000000001,0.1515
2.1000000000000005,0.1425
2.250000000000001,0.1035
2.4000000000000004,0.099
2.5500000000000007,0.072
2.700000000000001,0.058499999999999996
2.8500000000000005,0.072
3.000000000000001,0.0465


==> Data/sc_closed_t250.csv <==
Column1,Column2
-3.741657386773941,4.16259384278601
-3.5545745174352437,4.050344121182792
-3.3674916480965464,3.9960900890745696
-3.1804087787578497,3.5321245731146007
-2.9933259094191524,3.5115454574873444
-2.806243040080455,3.320720930761873
-2.6191601707417584,3.004550881579475
-2.432077301403061,2.8866886738960957
-2.244994432064364,2.8474012713349697
-2.057911562725667,2.626643485515307
-1.87082869338697,2.3179567511064567
-1.6837458240482728,2.188869571262756
-1.496662954709576,2.042944933178572
-1.3095800853708788,1.850249577759714
-1.1224972160321816,1.6145251623929557
-0.9354143466934847,1.601429361539247
-0.7483314773547874,1.4293131217476456
-0.5612486080160902,1.2366177663287878
-0.3741657386773935,1.225392794168466
-0.18708286933869628,1.0121183231223512
9.41837138673558e-16,0.9092227449860678
0.18708286933869772,0.767039764288658
0.3741657386773954,0.6903357878597922
0.5612486080160917,0.5949235244970568
0.7483314773547889,0.4302905994790033
0.9354143466934861,0.3910031969178769
1.1224972160321833,0.2862367900882065
1.3095800853708806,0.2881076187815935
1.4966629547095778,0.2188869571262756
1.683745824048274,0.17959955456514917
1.8708286933869713,0.15527878155111857
2.0579115627256686,0.1216038650701531
2.2449944320643658,0.08418729120241368
2.432077301403063,0.08044563381563974
2.61916017074176,0.04677071733467427
2.8062430400804574,0.05238320341483518
2.9933259094191538,0.04115823125451336
3.180408778757851,0.028062430400804562
3.367491648096548,0.013095800853708796
3.5545745174352454,0.016837458240482737
3.7416573867739427,0.014966629547095767


==> Data/sc_closed_t500.csv <==
Column1,Column2
-4.898979485566355,5.5578922263750306
-4.654030511288037,5.224761621356518
-4.40908153700972,5.080241726532312
-4.164132562731401,4.7128182651148345
-3.919183588453084,4.602591226689592
-3.674234614174766,4.218021337072632
-3.429285639896448,4.044107565335027
-3.1843366656181304,3.816305019256191
-2.9393876913398125,3.8359009371984567
-2.6944387170614945,3.3068111527572905
-2.449489742783177,3.164740747675866
-2.204540768504859,2.929589732368681
-1.959591794226541,2.6478984119486153
-1.7146428199482235,2.4568382120115277
-1.4696938456699056,2.133505565964148
-1.224744871391588,1.7440366968616228
-0.9797958971132701,1.6362591481791628
-0.7348469228349526,1.4084566021003275
-0.4898979485566342,1.2026994637065405
-0.24494897427831666,1.004290794541103
8.657473594833726e-16,0.9161091638009087
0.24494897427831927,0.7005540664359889
0.4898979485566368,0.5805290690396132
0.7348469228349543,0.4605040716432375
0.9797958971132728,0.3919183588453085
1.2247448713915903,0.25964591273501686
1.4696938456699078,0.1763632614803888
1.7146428199482253,0.1812622409659552
1.9595917942265437,0.11512601791080937
2.2045407685048612,0.1249239768819421
2.4494897427831788,0.07593418202627852
2.694438717061497,0.05388877434122992
2.9393876913398147,0.03429285639896449
3.1843366656181322,0.0220454076850486
3.4292856398964497,0.0
3.6742346141747673,0.012247448713915891
3.9191835884530866,0.0024494897427831783
4.164132562731404,0.0024494897427831783
4.409081537009722,0.0073484692283495336
4.654030511288039,0.0
4.898979485566357,0.004898979485566357


==> Data/sc_info_PT_closed_t1000.csv <==
Column1,Column2
-6.633249580710799,10.861946188413937
-6.301587101675259,12.27151172431498
-5.969924622639719,10.530283709378395
-5.638262143604178,8.2915619758885
-5.306599664568639,9.701127511789545
-4.974937185533099,9.203633793236234
-4.643274706497559,8.871971314200694
-4.311612227462018,7.047827679505226
-3.9799497484264785,6.964912059746339
-3.6482872693909387,6.7161652004696855
-3.3166247903553985,5.223684044809755
-2.9849623113198587,5.223684044809755
-2.653299832284319,6.218671481916376
-2.321637353248779,4.31161222746202
-1.9899748742132382,5.057852805291984
-1.6583123951776984,3.1507935508376295
-1.3266499161421585,2.984962311319859
-0.9949874371066187,1.989974874213242
-0.663324958071079,1.4924811556599313
-0.3316624790355383,1.160818676624391
1.4728772825180472e-15,1.3266499161421612
0.33166247903554125,0.8291561975888507
0.6633249580710819,0.3316624790355403
0.9949874371066217,0.41457809879442353
1.3266499161421614,0.4974937185533105
1.6583123951777012,0.24874685927665338
1.989974874213241,0.24874685927665338
2.321637353248781,0.08291561975888323
2.6532998322843224,0.08291561975888323
2.9849623113198622,0.08291561975888323
3.316624790355402,0.0
3.648287269390942,0.0
3.9799497484264816,0.0
4.311612227462022,0.0
4.643274706497562,0.0
4.9749371855331015,0.0
5.30659966456864,0.0
5.638262143604182,0.0
5.969924622639722,0.0
6.301587101675262,0.0
6.633249580710801,0.0


==> Data/sc_info_PT_closed_t125.csv <==
Column1,Column2
-2.999999999999999,5.512500000000001
-2.849999999999999,4.7625
-2.6999999999999993,5.175
-2.5499999999999994,5.3999999999999995
-2.3999999999999995,4.125
-2.249999999999999,4.4624999999999995
-2.099999999999999,3.712500000000001
-1.9499999999999993,3.787499999999999
-1.7999999999999994,3.2249999999999996
-1.6499999999999995,2.6624999999999996
-1.4999999999999993,3.525
-1.3499999999999994,3.3749999999999996
-1.1999999999999995,2.4374999999999996
-1.0499999999999994,2.2124999999999995
-0.8999999999999991,2.325
-0.7499999999999992,1.875
-0.5999999999999993,1.9874999999999994
-0.4499999999999994,1.875
-0.2999999999999995,1.4625000000000004
-0.14999999999999913,1.5749999999999997
7.771561172376033e-16,1.2375000000000003
0.1500000000000007,1.1249999999999993
0.3000000000000006,1.2375000000000003
0.4500000000000005,1.1249999999999993
0.6000000000000004,0.6374999999999997
0.7500000000000008,0.6000000000000005
0.9000000000000007,0.6750000000000006
1.0500000000000007,0.6750000000000006
1.200000000000001,0.30000000000000027
1.3500000000000005,0.4874999999999996
1.5000000000000009,0.30000000000000027
1.6500000000000004,0.37500000000000033
1.8000000000000007,0.11249999999999927
1.950000000000001,0.18749999999999933
2.1000000000000005,0.15000000000000013
2.250000000000001,0.11249999999999927
2.4000000000000004,0.2250000000000002
2.5500000000000007,0.07500000000000007
2.700000000000001,0.15000000000000013
2.8500000000000005,0.0374999999999992
3.000000000000001,0.0


==> Data/sc_info_PT_closed_t250.csv <==
Column1,Column2
-3.741657386773941,6.828524730862443
-3.5545745174352437,5.939881101503633
-3.3674916480965464,6.407588274850376
-3.1804087787578497,5.752798232164935
-2.9933259094191524,5.238320341483519
-2.806243040080455,4.910925320140797
-2.6191601707417584,4.583530298798078
-2.432077301403061,4.7238424508021
-2.244994432064364,3.8351988214432895
-2.057911562725667,4.3029059947900326
-1.87082869338697,3.8351988214432895
-1.6837458240482728,4.209364560120684
-1.496662954709576,3.2271794960925244
-1.3095800853708788,3.133638061423176
-1.1224972160321816,2.104682280060343
-0.9354143466934847,2.1982237147296915
-0.7483314773547874,1.7305165413829484
-0.5612486080160902,2.0111408453909942
-0.3741657386773935,1.8708286933869704
-0.18708286933869628,1.9175994107216456
9.41837138673558e-16,1.824057976052297
0.18708286933869772,1.3095800853708786
0.3741657386773954,1.356350802705554
0.5612486080160917,0.6547900426854404
0.7483314773547889,0.5144778906814164
0.9354143466934861,0.6547900426854404
1.1224972160321833,0.608019325350765
1.3095800853708806,0.42093645601206775
1.4966629547095778,0.3741657386773945
1.683745824048274,0.2806243040080459
1.8708286933869713,0.32739502134271914
2.0579115627256686,0.2806243040080459
2.2449944320643658,0.04677071733467327
2.432077301403063,0.04677071733467327
2.61916017074176,0.04677071733467327
2.8062430400804574,0.09354143466934862
2.9933259094191538,0.09354143466934862
3.180408778757851,0.09354143466934862
3.367491648096548,0.0
3.5545745174352454,0.0
3.7416573867739427,0.0


==> Data/sc_info_PT_closed_t500.csv <==
Column1,Column2
-4.898979485566355,8.9406375611586
-4.654030511288037,8.389502369032385
-4.40908153700972,8.205790638323645
-4.164132562731401,7.532180959058272
-3.919183588453084,7.348469228349535
-3.674234614174766,7.532180959058272
-3.429285639896448,7.103520254071217
-3.1843366656181304,6.062487113388367
-2.9393876913398125,5.205165703414254
-2.6944387170614945,4.837742241996777
-2.449489742783177,5.266402946983832
-2.204540768504859,4.347844293440141
-1.959591794226541,3.857946344883505
-1.7146428199482235,3.1230994220485506
-1.4696938456699056,3.3680483963268686
-1.224744871391588,2.5719642299223366
-0.9797958971132701,2.3882524992135994
-0.7348469228349526,2.020829037796122
-0.4898979485566342,1.7758800635178043
-0.24494897427831666,1.5921683328090643
8.657473594833726e-16,1.1635076278220093
0.24494897427831927,1.102270384252431
0.4898979485566368,0.8573214099741131
0.7348469228349543,0.48989794855663604
0.9797958971132728,0.5511351921262142
1.2247448713915903,0.48989794855663604
1.4696938456699078,0.3061862178478962
1.7146428199482253,0.061237243569578145
1.9595917942265437,0.12247448713915901
2.2045407685048612,0.0
2.4494897427831788,0.24494897427831802
2.694438717061497,0.12247448713915901
2.9393876913398147,0.0
3.1843366656181322,0.0
3.4292856398964497,0.0
3.6742346141747673,0.0
3.9191835884530866,0.0
4.164132562731404,0.0
4.409081537009722,0.0
4.654030511288039,0.0
4.898979485566357,0.0


==> Data/sc_info_PT_open_t1000.csv <==
Column1,Column2
-6.633249580710799,1.2925
-6.301587101675259,1.3075
-5.969924622639719,1.35
-5.638262143604178,1.28
-5.306599664568639,1.2825
-4.974937185533099,1.32
-4.643274706497559,1.3125
-4.311612227462018,1.2875
-3.9799497484264785,1.3375
-3.6482872693909387,1.315
-3.3166247903553985,1.2425
-2.9849623113198587,1.25
-2.653299832284319,1.3
-2.321637353248779,1.245
-1.9899748742132382,1.1775
-1.6583123951776984,1.155
-1.3266499161421585,1.16
-0.9949874371066187,1.0025
-0.663324958071079,0.9925
-0.3316624790355383,0.8375
1.4728772825180472e-15,0.7775
0.33166247903554125,0.63
0.6633249580710819,0.5575
0.9949874371066217,0.4425
1.3266499161421614,0.38249999999999995
1.6583123951777012,0.2825
1.989974874213241,0.22499999999999998
2.321637353248781,0.16500000000000004
2.6532998322843224,0.12250000000000005
2.9849623113198622,0.06999999999999995
3.316624790355402,0.05249999999999999
3.648287269390942,0.03249999999999997
3.9799497484264816,0.012499999999999956
4.311612227462022,0.0050000000000000044
4.643274706497562,0.010000000000000009
4.9749371855331015,0.0024999999999999467
5.30659966456864,0.0050000000000000044
5.638262143604182,0.0
5.969924622639722,0.0
6.301587101675262,0.0
6.633249580710801,0.0


==> Data/sc_info_PT_open_t125.csv <==
Column1,Column2
-2.999999999999999,1.2974999999999999
-2.849999999999999,1.27
-2.6999999999999993,1.2525
-2.5499999999999994,1.215
-2.3999999999999995,1.2825
-2.249999999999999,1.1875
-2.099999999999999,1.2075
-1.9499999999999993,1.185
-1.7999999999999994,1.21
-1.6499999999999995,1.1925
-1.4999999999999993,1.1175
-1.3499999999999994,1.11
-1.1999999999999995,1.0925
-1.0499999999999994,1.0275
-0.8999999999999991,1.0
-0.7499999999999992,0.9125
-0.5999999999999993,0.9575
-0.4499999999999994,0.875
-0.2999999999999995,0.8725
-0.14999999999999913,0.775
7.771561172376033e-16,0.81
0.1500000000000007,0.7224999999999999
0.3000000000000006,0.62
0.4500000000000005,0.55
0.6000000000000004,0.5875
0.7500000000000008,0.48250000000000004
0.9000000000000007,0.48
1.0500000000000007,0.4125
1.200000000000001,0.39249999999999996
1.3500000000000005,0.3425
1.5000000000000009,0.29500000000000004
1.6500000000000004,0.26749999999999996
1.8000000000000007,0.265
1.950000000000001,0.22250000000000003
2.1000000000000005,0.14249999999999996
2.250000000000001,0.12749999999999995
2.4000000000000004,0.125
2.5500000000000007,0.11499999999999999
2.700000000000001,0.11750000000000005
2.8500000000000005,0.0675
3.000000000000001,0.07999999999999996


==> Data/sc_info_PT_open_t250.csv <==
Column1,Column2
-3.741657386773941,1.34
-3.5545745174352437,1.3275000000000001
-3.3674916480965464,1.3225
-3.1804087787578497,1.3075
-2.9933259094191524,1.3125
-2.806243040080455,1.255
-2.6191601707417584,1.2725
-2.432077301403061,1.2475
-2.244994432064364,1.2425
-2.057911562725667,1.275
-1.87082869338697,1.1975
-1.6837458240482728,1.1525
-1.496662954709576,1.145
-1.3095800853708788,1.1025
-1.1224972160321816,1.05
-0.9354143466934847,1.0025
-0.7483314773547874,0.9775
-0.5612486080160902,0.9075
-0.3741657386773935,0.87
-0.18708286933869628,0.8175
9.41837138673558e-16,0.8275
0.18708286933869772,0.64
0.3741657386773954,0.5875
0.5612486080160917,0.5675
0.7483314773547889,0.505
0.9354143466934861,0.4125
1.1224972160321833,0.4175
1.3095800853708806,0.3075
1.4966629547095778,0.32999999999999996
1.683745824048274,0.27
1.8708286933869713,0.27749999999999997
2.0579115627256686,0.1925
2.2449944320643658,0.12749999999999995
2.432077301403063,0.15000000000000002
2.61916017074176,0.08750000000000002
2.8062430400804574,0.09999999999999998
2.9933259094191538,0.0675
3.180408778757851,0.06000000000000005
3.367491648096548,0.05500000000000005
3.5545745174352454,0.04500000000000004
3.7416573867739427,0.04500000000000004


==> Data/sc_info_PT_open_t500.csv <==
Column1,Column2
-4.898979485566355,1.2875
-4.654030511288037,1.34
-4.40908153700972,1.24
-4.164132562731401,1.2974999999999999
-3.919183588453084,1.305
-3.674234614174766,1.33
-3.429285639896448,1.29
-3.1843366656181304,1.305
-2.9393876913398125,1.2425
-2.6944387170614945,1.3025
-2.449489742783177,1.2425
-2.204540768504859,1.23
-1.959591794226541,1.205
-1.7146428199482235,1.2525
-1.4696938456699056,1.1425
-1.224744871391588,1.0675
-0.9797958971132701,1.02
-0.7348469228349526,0.955
-0.4898979485566342,0.94
-0.24494897427831666,0.8125
8.657473594833726e-16,0.73
0.24494897427831927,0.5900000000000001
0.4898979485566368,0.6
0.7348469228349543,0.505
0.9797958971132728,0.4475
1.2247448713915903,0.41000000000000003
1.4696938456699078,0.35750000000000004
1.7146428199482253,0.22250000000000003
1.9595917942265437,0.21750000000000003
2.2045407685048612,0.17000000000000004
2.4494897427831788,0.14249999999999996
2.694438717061497,0.09499999999999997
2.9393876913398147,0.050000000000000044
3.1843366656181322,0.040000000000000036
3.4292856398964497,0.03500000000000003
3.6742346141747673,0.025000000000000022
3.9191835884530866,0.012499999999999956
4.164132562731404,0.015000000000000013
4.409081537009722,0.010000000000000009
4.654030511288039,0.0050000000000000044
4.898979485566357,0.007499999999999951


==> Data/sc_open_fixed_t1000.csv <==
Column1,Column2
-6.633249580710799,0.7517
-6.301587101675259,0.7467
-5.969924622639719,0.755
-5.638262143604178,0.7436
-5.306599664568639,0.7449
-4.974937185533099,0.7533
-4.643274706497559,0.7436
-4.311612227462018,0.7516
-3.9799497484264785,0.7535
-3.6482872693909387,0.745
-3.3166247903553985,0.7451
-2.9849623113198587,0.7542
-2.653299832284319,0.7467
-2.321637353248779,0.7458
-1.9899748742132382,0.7283
-1.6583123951776984,0.7166
-1.3266499161421585,0.6944
-0.9949874371066187,0.6533
-0.663324958071079,0.5982
-0.3316624790355383,0.5287
1.4728772825180472e-15,0.4573
0.33166247903554125,0.3777
0.6633249580710819,0.2951
0.9949874371066217,0.2154
1.3266499161421614,0.1521
1.6583123951777012,0.0921
1.989974874213241,0.0596
2.321637353248781,0.0334
2.6532998322843224,0.0188
2.9849623113198622,0.0076
3.316624790355402,0.0037
3.648287269390942,0.0021
3.9799497484264816,0.0005
4.311612227462022,0.0001
4.643274706497562,0.0002
4.9749371855331015,0.0
5.30659966456864,0.0
5.638262143604182,0.0
5.969924622639722,0.0
6.301587101675262,0.0
6.633249580710801,0.0


==> Data/sc_open_fixed_t125.csv <==
Column1,Column2
-2.999999999999999,0.7414
-2.849999999999999,0.7479
-2.6999999999999993,0.7422
-2.5499999999999994,0.7496
-2.3999999999999995,0.7363
-2.249999999999999,0.7399
-2.099999999999999,0.7263
-1.9499999999999993,0.7256
-1.7999999999999994,0.7066
-1.6499999999999995,0.7107
-1.4999999999999993,0.6918
-1.3499999999999994,0.6792
-1.1999999999999995,0.6622
-1.0499999999999994,0.6483
-0.8999999999999991,0.6181
-0.7499999999999992,0.5964
-0.5999999999999993,0.5739
-0.4499999999999994,0.5381
-0.2999999999999995,0.5138
-0.14999999999999913,0.4815
7.771561172376033e-16,0.4329
0.1500000000000007,0.4067
0.3000000000000006,0.3667
0.4500000000000005,0.3313
0.6000000000000004,0.3041
0.7500000000000008,0.2521
0.9000000000000007,0.2332
1.0500000000000007,0.1986
1.200000000000001,0.1672
1.3500000000000005,0.1414
1.5000000000000009,0.1185
1.6500000000000004,0.1027
1.8000000000000007,0.0805
1.950000000000001,0.0625
2.1000000000000005,0.0528
2.250000000000001,0.0366
2.4000000000000004,0.028
2.5500000000000007,0.0244
2.700000000000001,0.0175
2.8500000000000005,0.014
3.000000000000001,0.0093


==> Data/sc_open_fixed_t250.csv <==
Column1,Column2
-3.741657386773941,0.7443
-3.5545745174352437,0.7487
-3.3674916480965464,0.7404
-3.1804087787578497,0.7519
-2.9933259094191524,0.749
-2.806243040080455,0.7469
-2.6191601707417584,0.7433
-2.432077301403061,0.7369
-2.244994432064364,0.7363
-2.057911562725667,0.7231
-1.87082869338697,0.7252
-1.6837458240482728,0.711
-1.496662954709576,0.7041
-1.3095800853708788,0.6759
-1.1224972160321816,0.6587
-0.9354143466934847,0.6422
-0.7483314773547874,0.6023
-0.5612486080160902,0.5743
-0.3741657386773935,0.543
-0.18708286933869628,0.4918
9.41837138673558e-16,0.4378
0.18708286933869772,0.4117
0.3741657386773954,0.3676
0.5612486080160917,0.3205
0.7483314773547889,0.2653
0.9354143466934861,0.217
1.1224972160321833,0.1968
1.3095800853708806,0.1503
1.4966629547095778,0.1173
1.683745824048274,0.0942
1.8708286933869713,0.0739
2.0579115627256686,0.0535
2.2449944320643658,0.0419
2.432077301403063,0.029
2.61916017074176,0.0201
2.8062430400804574,0.0149
2.9933259094191538,0.0073
3.180408778757851,0.0066
3.367491648096548,0.0045
3.5545745174352454,0.0024
3.7416573867739427,0.0017


==> Data/sc_open_fixed_t500.csv <==
Column1,Column2
-4.898979485566355,0.746
-4.654030511288037,0.7438
-4.40908153700972,0.7483
-4.164132562731401,0.7492
-3.919183588453084,0.7506
-3.674234614174766,0.7475
-3.429285639896448,0.7524
-3.1843366656181304,0.7544
-2.9393876913398125,0.744
-2.6944387170614945,0.7508
-2.449489742783177,0.7364
-2.204540768504859,0.7358
-1.959591794226541,0.7309
-1.7146428199482235,0.7129
-1.4696938456699056,0.7048
-1.224744871391588,0.6813
-0.9797958971132701,0.643
-0.7348469228349526,0.6177
-0.4898979485566342,0.5784
-0.24494897427831666,0.5125
8.657473594833726e-16,0.4406
0.24494897427831927,0.4019
0.4898979485566368,0.3349
0.7348469228349543,0.2667
0.9797958971132728,0.2172
1.2247448713915903,0.1617
1.4696938456699078,0.1248
1.7146428199482253,0.0896
1.9595917942265437,0.0659
2.2045407685048612,0.0419
2.4494897427831788,0.0261
2.694438717061497,0.0164
2.9393876913398147,0.0081
3.1843366656181322,0.0068
3.4292856398964497,0.0032
3.6742346141747673,0.0021
3.9191835884530866,0.0006
4.164132562731404,0.0007
4.409081537009722,0.0001
4.654030511288039,0.0001
4.898979485566357,0.0001


==> Data/sc_open_ru_t1000.csv <==
Column1,Column2
-6.633249580710799,0.7505
-6.301587101675259,0.7515
-5.969924622639719,0.7447
-5.638262143604178,0.7485
-5.306599664568639,0.7497
-4.974937185533099,0.7528
-4.643274706497559,0.743
-4.311612227462018,0.7528
-3.9799497484264785,0.7524
-3.6482872693909387,0.7475
-3.3166247903553985,0.7458
-2.9849623113198587,0.7544
-2.653299832284319,0.7418
-2.321637353248779,0.7327
-1.9899748742132382,0.7186
-1.6583123951776984,0.7164
-1.3266499161421585,0.6885
-0.9949874371066187,0.6704
-0.663324958071079,0.6383
-0.3316624790355383,0.6003
1.4728772825180472e-15,0.55
0.33166247903554125,0.5033
0.6633249580710819,0.4491
0.9949874371066217,0.4015
1.3266499161421614,0.3435
1.6583123951777012,0.2795
1.989974874213241,0.239
2.321637353248781,0.1921
2.6532998322843224,0.148
2.9849623113198622,0.1129
3.316624790355402,0.0821
3.648287269390942,0.0675
3.9799497484264816,0.0475
4.311612227462022,0.038
4.643274706497562,0.0257
4.9749371855331015,0.0192
5.30659966456864,0.0133
5.638262143604182,0.0091
5.969924622639722,0.006
6.301587101675262,0.0039
6.633249580710801,0.0018


==> Data/sc_open_ru_t125.csv <==
Column1,Column2
-2.999999999999999,0.7471
-2.849999999999999,0.743
-2.6999999999999993,0.738
-2.5499999999999994,0.7426
-2.3999999999999995,0.7291
-2.249999999999999,0.7266
-2.099999999999999,0.72
-1.9499999999999993,0.7259
-1.7999999999999994,0.7067
-1.6499999999999995,0.6969
-1.4999999999999993,0.6901
-1.3499999999999994,0.6782
-1.1999999999999995,0.6711
-1.0499999999999994,0.6651
-0.8999999999999991,0.6526
-0.7499999999999992,0.6399
-0.5999999999999993,0.6124
-0.4499999999999994,0.6071
-0.2999999999999995,0.5866
-0.14999999999999913,0.5591
7.771561172376033e-16,0.5424
0.1500000000000007,0.529
0.3000000000000006,0.5207
0.4500000000000005,0.4943
0.6000000000000004,0.4702
0.7500000000000008,0.4457
0.9000000000000007,0.4341
1.0500000000000007,0.4067
1.200000000000001,0.3809
1.3500000000000005,0.3592
1.5000000000000009,0.3372
1.6500000000000004,0.3118
1.8000000000000007,0.2876
1.950000000000001,0.2752
2.1000000000000005,0.2611
2.250000000000001,0.2386
2.4000000000000004,0.2231
2.5500000000000007,0.202
2.700000000000001,0.1857
2.8500000000000005,0.1659
3.000000000000001,0.1571


==> Data/sc_open_ru_t250.csv <==
Column1,Column2
-3.741657386773941,0.7412
-3.5545745174352437,0.7469
-3.3674916480965464,0.741
-3.1804087787578497,0.7418
-2.9933259094191524,0.738
-2.806243040080455,0.7459
-2.6191601707417584,0.7419
-2.432077301403061,0.7381
-2.244994432064364,0.723
-2.057911562725667,0.7226
-1.87082869338697,0.7132
-1.6837458240482728,0.7062
-1.496662954709576,0.6977
-1.3095800853708788,0.6893
-1.1224972160321816,0.6789
-0.9354143466934847,0.6587
-0.7483314773547874,0.6309
-0.5612486080160902,0.6208
-0.3741657386773935,0.6021
-0.18708286933869628,0.5671
9.41837138673558e-16,0.5576
0.18708286933869772,0.5255
0.3741657386773954,0.5011
0.5612486080160917,0.4713
0.7483314773547889,0.4487
0.9354143466934861,0.4162
1.1224972160321833,0.3846
1.3095800853708806,0.3629
1.4966629547095778,0.3346
1.683745824048274,0.3083
1.8708286933869713,0.2756
2.0579115627256686,0.2463
2.2449944320643658,0.2242
2.432077301403063,0.2052
2.61916017074176,0.1832
2.8062430400804574,0.1646
2.9933259094191538,0.1482
3.180408778757851,0.1279
3.367491648096548,0.1145
3.5545745174352454,0.0955
3.7416573867739427,0.0898


==> Data/sc_open_ru_t500.csv <==
Column1,Column2
-4.898979485566355,0.7505
-4.654030511288037,0.747
-4.40908153700972,0.7487
-4.164132562731401,0.7561
-3.919183588453084,0.7501
-3.674234614174766,0.7484
-3.429285639896448,0.7473
-3.1843366656181304,0.7454
-2.9393876913398125,0.7402
-2.6944387170614945,0.7436
-2.449489742783177,0.7326
-2.204540768504859,0.7294
-1.959591794226541,0.7274
-1.7146428199482235,0.7077
-1.4696938456699056,0.7
-1.224744871391588,0.6816
-0.9797958971132701,0.6595
-0.7348469228349526,0.6396
-0.4898979485566342,0.6061
-0.24494897427831666,0.5821
8.657473594833726e-16,0.545
0.24494897427831927,0.5153
0.4898979485566368,0.4835
0.7348469228349543,0.44
0.9797958971132728,0.4095
1.2247448713915903,0.3655
1.4696938456699078,0.3255
1.7146428199482253,0.288
1.9595917942265437,0.25
2.2045407685048612,0.2166
2.4494897427831788,0.1792
2.694438717061497,0.16
2.9393876913398147,0.1327
3.1843366656181322,0.115
3.4292856398964497,0.0929
3.6742346141747673,0.0779
3.9191835884530866,0.0628
4.164132562731404,0.0542
4.409081537009722,0.0451
4.654030511288039,0.0336
4.898979485566357,0.0263


==> Data/sc_open_t1000.csv <==
Column1,Column2
-6.633249580710799,0.7485
-6.301587101675259,0.7556
-5.969924622639719,0.7532
-5.638262143604178,0.7483
-5.306599664568639,0.7463
-4.974937185533099,0.7496
-4.643274706497559,0.7505
-4.311612227462018,0.7478
-3.9799497484264785,0.7454
-3.6482872693909387,0.7478
-3.3166247903553985,0.7433
-2.9849623113198587,0.7408
-2.653299832284319,0.7314
-2.321637353248779,0.716
-1.9899748742132382,0.6947
-1.6583123951776984,0.6757
-1.3266499161421585,0.648
-0.9949874371066187,0.6197
-0.663324958071079,0.572
-0.3316624790355383,0.5098
1.4728772825180472e-15,0.4586
0.33166247903554125,0.4162
0.6633249580710819,0.3346
0.9949874371066217,0.2629
1.3266499161421614,0.2184
1.6583123951777012,0.1692
1.989974874213241,0.1296
2.321637353248781,0.0974
2.6532998322843224,0.0662
2.9849623113198622,0.051
3.316624790355402,0.0326
3.648287269390942,0.0218
3.9799497484264816,0.0108
4.311612227462022,0.0073
4.643274706497562,0.0043
4.9749371855331015,0.002
5.30659966456864,0.0014
5.638262143604182,0.0004
5.969924622639722,0.0007
6.301587101675262,0.0001
6.633249580710801,0.0004


==> Data/sc_open_t125.csv <==
Column1,Column2
-2.999999999999999,0.7328
-2.849999999999999,0.7306
-2.6999999999999993,0.7261
-2.5499999999999994,0.7184
-2.3999999999999995,0.713
-2.249999999999999,0.7121
-2.099999999999999,0.6959
-1.9499999999999993,0.6922
-1.7999999999999994,0.6835
-1.6499999999999995,0.6657
-1.4999999999999993,0.6482
-1.3499999999999994,0.6262
-1.1999999999999995,0.6181
-1.0499999999999994,0.6048
-0.8999999999999991,0.5873
-0.7499999999999992,0.5701
-0.5999999999999993,0.5402
-0.4499999999999994,0.5169
-0.2999999999999995,0.4905
-0.14999999999999913,0.4543
7.771561172376033e-16,0.451
0.1500000000000007,0.4179
0.3000000000000006,0.388
0.4500000000000005,0.3627
0.6000000000000004,0.34
0.7500000000000008,0.3084
0.9000000000000007,0.2895
1.0500000000000007,0.2571
1.200000000000001,0.2407
1.3500000000000005,0.2131
1.5000000000000009,0.1966
1.6500000000000004,0.1725
1.8000000000000007,0.1512
1.950000000000001,0.1393
2.1000000000000005,0.1177
2.250000000000001,0.099
2.4000000000000004,0.0905
2.5500000000000007,0.0767
2.700000000000001,0.0677
2.8500000000000005,0.0637
3.000000000000001,0.0482


==> Data/sc_open_t250.csv <==
Column1,Column2
-3.741657386773941,0.7424
-3.5545745174352437,0.7391
-3.3674916480965464,0.7444
-3.1804087787578497,0.7419
-2.9933259094191524,0.7354
-2.806243040080455,0.7256
-2.6191601707417584,0.7212
-2.432077301403061,0.7276
-2.244994432064364,0.7043
-2.057911562725667,0.7029
-1.87082869338697,0.6906
-1.6837458240482728,0.6742
-1.496662954709576,0.6524
-1.3095800853708788,0.6415
-1.1224972160321816,0.6174
-0.9354143466934847,0.5997
-0.7483314773547874,0.5638
-0.5612486080160902,0.5492
-0.3741657386773935,0.5051
-0.18708286933869628,0.4789
9.41837138673558e-16,0.4507
0.18708286933869772,0.4174
0.3741657386773954,0.3839
0.5612486080160917,0.3457
0.7483314773547889,0.315
0.9354143466934861,0.275
1.1224972160321833,0.2541
1.3095800853708806,0.2258
1.4966629547095778,0.1943
1.683745824048274,0.1653
1.8708286933869713,0.1412
2.0579115627256686,0.1289
2.2449944320643658,0.1014
2.432077301403063,0.0865
2.61916017074176,0.0701
2.8062430400804574,0.0571
2.9933259094191538,0.0497
3.180408778757851,0.0418
3.367491648096548,0.0329
3.5545745174352454,0.0249
3.7416573867739427,0.0205


==> Data/sc_open_t500.csv <==
Column1,Column2
-4.898979485566355,0.7511
-4.654030511288037,0.749
-4.40908153700972,0.754
-4.164132562731401,0.75
-3.919183588453084,0.7522
-3.674234614174766,0.7464
-3.429285639896448,0.7503
-3.1843366656181304,0.7506
-2.9393876913398125,0.7325
-2.6944387170614945,0.732
-2.449489742783177,0.7282
-2.204540768504859,0.7109
-1.959591794226541,0.7003
-1.7146428199482235,0.6765
-1.4696938456699056,0.6617
-1.224744871391588,0.642
-0.9797958971132701,0.6035
-0.7348469228349526,0.5834
-0.4898979485566342,0.5362
-0.24494897427831666,0.4923
8.657473594833726e-16,0.4615
0.24494897427831927,0.4075
0.4898979485566368,0.3649
0.7348469228349543,0.3193
0.9797958971132728,0.2819
1.2247448713915903,0.2271
1.4696938456699078,0.1997
1.7146428199482253,0.1612
1.9595917942265437,0.1309
2.2045407685048612,0.1079
2.4494897427831788,0.0856
2.694438717061497,0.0689
2.9393876913398147,0.0503
3.1843366656181322,0.0338
3.4292856398964497,0.0244
3.6742346141747673,0.0198
3.9191835884530866,0.0135
4.164132562731404,0.0103
4.409081537009722,0.0074
4.654030511288039,0.0041
4.898979485566357,0.0031

